Prospects of newly detecting nearby star-forming galaxies by the Cherenkov Telescope Array

Prospects of the Cherenkov Telescope Array (CTA) for the study of very high energy gamma-ray emission from nearby star-forming galaxies are investigated. In the previous work, we constructed a model to calculate luminosity and energy spectrum of pion-decay gamma-ray emission produced by cosmic-ray interaction with the interstellar medium (ISM), from four physical quantities of galaxies [star formation rate (SFR), gas mass, stellar mass, and effective radius]. The model is in good agreement with the observed GeV--TeV emission of several nearby galaxies. Applying this model to nearby galaxies that are not yet detected in TeV (mainly from the KINGFISH catalog), their hadronic gamma-ray luminosities and spectra are predicted. We identify galaxies of the highest chance of detection by CTA, including NGC 5236, M33, NGC 6946, and IC 342. Concerning gamma-ray spectra, NGC 1482 is particularly interesting because our model predicts that this galaxy is close to the calorimetric limit and its gamma-ray spectral index in GeV--TeV is close to that of cosmic-ray protons injected into ISM. Therefore this galaxy may be detectable by CTA even though its GeV flux is below the {\it Fermi} Large Area Telescope sensitivity limit. In the TeV regime, most galaxies are not in the calorimetric limit, and the predicted TeV flux is lower than that assuming a simple relation between the TeV luminosity and SFR of M82 and NGC 253, typically by a factor of 15. This means that a more sophisticated model beyond the calorimetric limit assumption is necessary to study TeV emission from star-forming galaxies.

==> supplementary_material/table2.txt <==
#---------------------------------------------------------------------------------------------------------------------------------------------------------------------
# (1)          (2)            (3)            (4)            (5)            (6)            (7)            (8)            (9)            (10)           (11)           
# Name         Distance       Ref            SFR            Ref            M_gas          Ref            M_star         Ref            R_eff          Ref            
#              (Mpc)                         (M_sun yr^-1)                 (10^9 M_sun)                  (10^9 M_sun)                  (kpc)                         
#---------------------------------------------------------------------------------------------------------------------------------------------------------------------
NGC_5236       4.5            1              3              2,3            17             4              49             5              3              6              
M_33           0.84           2              0.37           2,3            1.9            7,8,9          3.2            5              1.4            6              
NGC_6946       6.8            10             4.9            11             21             4              59             11             4.5            6              
IC_342         3.3            10             1.5            11             14             4              81             11             3.9            6              
NGC_7331       14             10             4.5            11             42             4              1.4e+02        11             3.2            6              
NGC_4631       7.6            10             2.7            11             24             4              28             11             4.1            6              
NGC_3521       11             10             3.4            11             28             4              98             11             3.1            6              
NGC_1482       23             10             4.2            11             46             4              35             11             1.2            6              
NGC_4254       14             10             4.5            11             24             4              54             11             3.2            6              
NGC_3627       9.4            10             2.8            11             17             4              62             11             3.2            6              
NGC_5194       8.4            1              3.7            2,3            12             4              69             5              3.9            6              
NGC_4736       4.7            10             0.63           11             2.9            4              32             11             0.79           6              
NGC_5055       7.9            10             1.9            11             16             4              59             11             3.1            6              
NGC_5457       6.7            10             3              11             12             4              47             11             5.4            6              
NGC_3031       3.6            2              0.75           2,3            6.8            12             62             5              2.7            6              
NGC_55         2.2            2              0.38           2,3            2.6            13,14,9        3.4            5              1.9            6              
NGC_3621       6.5            10             1.5            11             7              4              16             11             2.6            6              
NGC_2403       3.2            2              0.6            2,3            2.3            15,16          7.6            5              1.8            6              
NGC_1569       3.1            17             0.62           11             0.19           4              0.85           11             0.5            6              
NGC_5713       21             10             3              11             32             4              32             11             2.6            6              
NGC_6822       0.5            17             0.019          11             0.11           4              0.15           11             0.36           6              
NGC_2798       26             10             3.5            11             18             4              23             11             1.6            6              
NGC_628        7.2            10             1              11             7.9            4              19             11             3              6              
NGC_4536       14             10             2.1            11             17             4              28             11             3.9            6              
NGC_1097       14             10             4.3            11             8              4              1e+02          11             4.2            6              
NGC_4321       14             10             3.2            11             15             4              72             11             6              6              
NGC_3938       18             10             2.3            11             23             4              40             11             4.3            6              
IC_2574        3.8            10             0.095          11             1.5            4              0.98           11             0.64           6              
NGC_0337       19             10             2.2            11             11             4              13             11             2.9            6              
NGC_4236       4.5            10             0.19           11             3.7            4              1.2            11             1.6            6              
NGC_4559       7              10             0.57           11             5.3            4              6.6            11             2.8            6              
NGC_4725       12             10             1.2            11             14             4              71             11             5              6              
NGC_925        9.1            10             0.83           11             9.2            4              9.3            11             4.8            6              
NGC_5408       4.8            10             0.13           11             0.54           4              0.4            11             0.51           6              
NGC_3198       14             10             1.1            11             13             4              22             11             4.6            6              
NGC_2841       14             10             1.1            11             14             4              1.2e+02        11             4.8            6              
NGC_7793       3.9            10             0.39           11             0.88           4              5.2            11             2              6              
NGC_3077       3.8            10             0.13           11             0.88           4              2.9            11             0.97           6              
NGC_1266       31             10             2.1            11             8.4            4              15             11             2.1            6              
DDO_165        4.6            10             0.0072         11             0.19           4              0.1            11             0.056          6              
NGC_3184       12             10             1.2            11             6.1            4              31             11             5              6              
NGC_3265       20             10             0.32           11             3.2            4              3.5            11             0.58           6              
NGC_4826       5.3            10             0.39           11             1.2            4              30             11             1.9            6              
NGC_3351       9.2            10             0.77           11             1.7            4              30             11             2.4            6              
NGC_1512       12             10             0.43           11             7.3            4              23             11             3.1            6              
NGC_4579       16             10             1.3            11             4.3            4              1.1e+02        11             3.8            6              
NGC_2915       3.8            10             0.024          11             0.59           4              0.31           11             0.45           6              
DDO_154        4.3            10             0.0083         11             0.59           4              0.022          11             0.2            6              
Ho_II          3              10             0.045          11             0.71           4              0.17           11             1.1            6              
NGC_5474       6.8            10             0.11           11             1.3            4              1.5            11             1.1            6              
NGC_2976       3.5            10             0.11           11             0.39           4              2.1            11             1.2            6              
NGC_1291       10             10             0.49           11             1.8            4              1e+02          11             2.7            6              
NGC_4569       9.9            10             0.51           11             2.1            4              32             11             3.6            6              
NGC_5866       15             10             0.6            11             2              4              63             11             2.4            6              
NGC_4625       9.3            10             0.085          11             1.1            4              1.9            11             0.97           6              
NGC_3049       19             10             0.56           11             1.6            4              5.1            11             2.9            6              
NGC_3773       12             10             0.17           11             0.25           4              1.4            11             0.76           6              
NGC_3190       19             10             0.49           11             1.4            4              55             11             2.4            6              
NGC_4594       9.1            10             0.26           11             0.69           4              1.5e+02        11             2.6            6              
NGC_5398       7.7            10             0.095          11             0.25           4              0.98           11             0.94           6              
NGC_855        9.7            10             0.077          11             0.69           4              1.6            11             1.1            6              
NGC_584        21             10             0.1            11             1.7            4              74             11             2.4            6              
NGC_1316       21             10             0.57           11             0.47           4              4.8e+02        11             5.1            6              
DDO_53         3.6            10             0.011          11             0.1            4              0.017          11             1.2            18             
M_81_dwB       3.6            10             0.0063         11             0.019          4              0.017          11             0.51           18             
Ho_I           3.9            10             0.012          11             0.24           4              0.069          11             4.7            18             
#---------------------------------------------------------------------------------------------------------------------------------------------------------------------
# References codes are as follows
# 1    Galametz et al., A&A, 532, A56, 2011
# 2    Kennicutt et al., ApJS, 178, 247, 2008
# 3    Sanders et al., AJ, 126, 1607, 2003
# 4    Rémy-Ruyer et al., A&A, 563, A31, 2014
# 5    Dale et al., ApJ, 703, 517, 2009
# 6    Jarrett et al., AJ, 125, 525, 2003
# 7    Gratier et al., A&A, 522, A3, 2010
# 8    Heyer et al., ApJ, 602, 723, 2004
# 9    Pilyugin et al., AJ, 147, 131, 2014
# 10   Kennicutt et al., PASP, 123, 1347, 2011
# 11   Rémy-Ruyer et al., A&A, 582, A121, 2015
# 12   Paturel et al., A&A, 412, 57, 2003
# 13   Allison et al., MNRAS, 440, 696, 2014
# 14   Israel, A&A, 328, 471, 1997
# 15   Leroy et al., AJ, 136, 2782, 2008
# 16   Moustakas et al., ApJS, 190, 233, 2010
# 17   Madden et al., PASP, 125, 600, 2013
# 18   Oh et al., AJ, 142, 24, 2011


==> supplementary_material/table3.txt <==
#col.1 name
#col.2 1-TeV flux when proton spectrum index=2.0 (erg s^-1 cm^-2)
#col.3 1-TeV flux when proton spectrum index=2.1 (erg s^-1 cm^-2)
#col.4 1-TeV flux when proton spectrum index=2.2 (erg s^-1 cm^-2)
#col.5 1-TeV flux when proton spectrum index=2.3 (erg s^-1 cm^-2)
#col.6 1-TeV flux when proton spectrum index=2.4 (erg s^-1 cm^-2)

NGC_5236          7.9e-14   4.6e-14   2.5e-14   1.3e-14   6.8e-15
M_33              7.6e-14   4.4e-14   2.4e-14   1.3e-14   6.6e-15
NGC_6946          4.6e-14   2.6e-14   1.4e-14   7.6e-15   3.9e-15
IC_342            3.9e-14   2.3e-14   1.2e-14   6.6e-15   3.4e-15
NGC_2146          2.9e-14   1.7e-14   9.2e-15   4.8e-15   2.5e-15
NGC_7331          2.5e-14   1.4e-14   7.7e-15   4.1e-15   2.1e-15
NGC_4631          2.4e-14   1.4e-14   7.5e-15     4e-15   2.1e-15
NGC_3521          2.2e-14   1.3e-14   6.9e-15   3.6e-15   1.9e-15
NGC_1482          2.1e-14   1.2e-14   6.4e-15   3.3e-15   1.7e-15
NGC_4254          1.6e-14   9.3e-15   5.1e-15   2.7e-15   1.4e-15
NGC_3627          1.5e-14   8.8e-15   4.8e-15   2.5e-15   1.3e-15
NGC_5194          1.5e-14   8.6e-15   4.7e-15   2.5e-15   1.3e-15
NGC_4736          1.5e-14   8.6e-15   4.7e-15   2.5e-15   1.3e-15
NGC_5055          1.4e-14   7.8e-15   4.3e-15   2.3e-15   1.2e-15
NGC_5457          1.3e-14   7.4e-15   4.1e-15   2.2e-15   1.1e-15
NGC_3031          1.2e-14   6.8e-15   3.7e-15     2e-15     1e-15
NGC_55            1.1e-14   6.1e-15   3.3e-15   1.8e-15   9.1e-16
NGC_3621          9.5e-15   5.5e-15     3e-15   1.6e-15   8.2e-16
NGC_2403          7.7e-15   4.4e-15   2.4e-15   1.3e-15   6.6e-16
NGC_1569          7.6e-15   4.4e-15   2.4e-15   1.3e-15   6.5e-16
NGC_5713          7.3e-15   4.2e-15   2.3e-15   1.2e-15   6.1e-16
NGC_6822          6.1e-15   3.5e-15   1.9e-15     1e-15   5.3e-16
NGC_2798          5.9e-15   3.4e-15   1.8e-15   9.7e-16     5e-16
NGC_628           4.5e-15   2.6e-15   1.4e-15   7.5e-16   3.9e-16
NGC_4536          4.1e-15   2.3e-15   1.3e-15   6.8e-16   3.5e-16
NGC_1097          3.9e-15   2.2e-15   1.2e-15   6.4e-16   3.3e-16
NGC_4321          3.3e-15   1.9e-15     1e-15   5.6e-16   2.9e-16
NGC_3938          3.1e-15   1.8e-15   9.8e-16   5.2e-16   2.7e-16
IC_2574           2.5e-15   1.4e-15   7.8e-16   4.1e-16   2.1e-16
NGC_0337          2.3e-15   1.3e-15   7.2e-16   3.8e-16     2e-16
NGC_4236            2e-15   1.1e-15   6.3e-16   3.3e-16   1.7e-16
NGC_4559            2e-15   1.1e-15   6.2e-16   3.3e-16   1.7e-16
NGC_4725          1.7e-15   9.8e-16   5.4e-16   2.8e-16   1.5e-16
NGC_925           1.5e-15   8.8e-16   4.8e-16   2.6e-16   1.3e-16
NGC_5408          1.4e-15   7.9e-16   4.3e-16   2.3e-16   1.2e-16
NGC_3198          1.2e-15   7.2e-16   3.9e-16   2.1e-16   1.1e-16
NGC_2841          1.1e-15   6.5e-16   3.6e-16   1.9e-16   9.8e-17
NGC_7793          1.1e-15   6.4e-16   3.5e-16   1.9e-16   9.6e-17
NGC_3077          9.5e-16   5.5e-16     3e-16   1.6e-16   8.2e-17
NGC_1266            9e-16   5.2e-16   2.8e-16   1.5e-16   7.7e-17
DDO_165           8.4e-16   4.8e-16   2.6e-16   1.3e-16   6.8e-17
NGC_3184          8.1e-16   4.6e-16   2.5e-16   1.3e-16     7e-17
NGC_3265          7.7e-16   4.4e-16   2.4e-16   1.3e-16   6.5e-17
NGC_4826          7.6e-16   4.4e-16   2.4e-16   1.3e-16   6.5e-17
NGC_3351          5.8e-16   3.4e-16   1.8e-16   9.8e-17     5e-17
NGC_1512          5.3e-16   3.1e-16   1.7e-16   8.9e-17   4.6e-17
NGC_4579          4.5e-16   2.6e-16   1.4e-16   7.5e-17   3.9e-17
NGC_2915          4.3e-16   2.5e-16   1.3e-16   7.1e-17   3.7e-17
DDO_154           4.2e-16   2.4e-16   1.3e-16     7e-17   3.6e-17
Ho_II             3.2e-16   1.8e-16     1e-16   5.3e-17   2.8e-17
NGC_5474          2.9e-16   1.7e-16   9.1e-17   4.8e-17   2.5e-17
NGC_2976          2.8e-16   1.6e-16     9e-17   4.8e-17   2.5e-17
NGC_1291          2.4e-16   1.4e-16   7.6e-17     4e-17   2.1e-17
NGC_4569          2.3e-16   1.3e-16   7.3e-17   3.9e-17     2e-17
NGC_5866          1.8e-16     1e-16   5.7e-17     3e-17   1.6e-17
NGC_4625          1.2e-16     7e-17   3.8e-17     2e-17     1e-17
NGC_3049          7.9e-17   4.5e-17   2.5e-17   1.3e-17   6.8e-18
NGC_3773          6.3e-17   3.6e-17     2e-17   1.1e-17   5.4e-18
NGC_3190          6.2e-17   3.6e-17     2e-17     1e-17   5.4e-18
NGC_4594          5.5e-17   3.1e-17   1.7e-17   9.1e-18   4.7e-18
NGC_5398          5.3e-17   3.1e-17   1.7e-17   8.9e-18   4.6e-18
NGC_855           5.1e-17   2.9e-17   1.6e-17   8.5e-18   4.4e-18
NGC_584           9.5e-18   5.4e-18     3e-18   1.6e-18   8.2e-19
NGC_1316          6.7e-18   3.9e-18   2.1e-18   1.1e-18   5.8e-19
DDO_53            6.1e-18   3.5e-18   1.9e-18     1e-18   5.3e-19
M_81_dwB          3.4e-18     2e-18   1.1e-18   5.8e-19     3e-19
Ho_I              2.3e-18   1.3e-18   7.3e-19   3.9e-19     2e-19

